Deep P-Spline: Theory, Fast Tuning, and Application

Deep neural networks (DNNs) have been widely applied to solve real-world regression problems. However, selecting optimal network structures remains a significant challenge. This study addresses this issue by linking neuron selection in DNNs to knot placement in basis expansion techniques. We introduce a difference penalty that automates knot selection, thereby simplifying the complexities of neuron selection. We name this method Deep P-Spline (DPS). This approach extends the class of models considered in conventional DNN modeling and forms the basis for a latent variable modeling framework using the Expectation-Conditional Maximization (ECM) algorithm for efficient network structure tuning with theoretical guarantees. From a nonparametric regression perspective, DPS is proven to overcome the curse of dimensionality, enabling the effective handling of datasets with a large number of input variable, a scenario where conventional nonparametric regression methods typically underperform. This capability motivates the application of the proposed methodology to computer experiments and image data analyses, where the associated regression problems involving numerous inputs are common. Numerical results validate the effectiveness of the model, underscoring its potential for advanced nonlinear regression tasks.

==> Other_Template/readme.txt <==
JASAnew Package
===============
August 1, 2017

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA-EL
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online.


Files            Use
===========================================================

JASAnew.cls      Document class file

JASAtemplate.tex  Template file


Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf 
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

Documentation
===========================================================
JASAdocs.pdf        Documentation in graphic, hyperlinked style

JASA-ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 21

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
